Finite Blocklength Performance Bound for the DNA Storage Channel

We present a finite blocklength performance bound for a DNA storage channel with insertions, deletions, and substitutions. The considered bound -- the dependency testing (DT) bound, introduced by Polyanskiy et al. in 2010 -- provides an upper bound on the achievable frame error probability and can be used to benchmark coding schemes in the practical short-to-medium blocklength regime. In particular, we consider a concatenated coding scheme where an inner synchronization code deals with insertions and deletions and the outer code corrects remaining (mostly substitution) errors. The bound depends on the inner synchronization code. Thus, it allows to guide its choice. We then consider low-density parity-check codes for the outer code, which we optimize based on extrinsic information transfer charts. Our optimized coding schemes achieve a normalized rate of $88\%$ to $96\%$ with respect to the DT bound for code lengths up to $2000$ DNA symbols for a frame error probability of $10^{-3}$ and code rate 1/2.

==> Figures/Long/ConvolutionalCode+OptLDPC_Synchronization_DNA_alphabet_BERFER_n1924_k962_v2.txt <==
pins pdel psubs BER FER
1.700000e-01 1.700000e-01 0.000000e+00 2.333146e-01 9.345794e-01
1.600000e-01 1.600000e-01 0.000000e+00 1.368772e-01 5.494505e-01
1.500000e-01 1.500000e-01 0.000000e+00 4.066518e-02 1.631321e-01
1.400000e-01 1.400000e-01 0.000000e+00 5.918866e-03 1.627772e-02
1.300000e-01 1.300000e-01 0.000000e+00 8.021630e-05 8.013419e-04


==> Figures/Long/DT_bound_8,4_TVC+RS_DNAchannel_M2_N960.txt <==
pid DT s
0.240000 8.899391e-01 1.000000
0.230000 3.437897e-01 1.000000
0.220000 3.931332e-02 1.000000
0.210000 1.713895e-03 1.000000
0.200000 2.513895e-05 1.000000

==> Figures/Long/DT_bound_8,4_TVC+RS_DNAchannel_N960.txt <==
pid DT s
0.190000 9.898991e-01 1.000000
0.180000 8.430178e-01 1.000000
0.170000 3.404008e-01 1.000000
0.160000 5.903805e-02 1.000000
0.150000 5.337136e-03 1.000000
0.140000 1.122369e-04 1.000000

==> Figures/Long/DT_bound_8,4_TVC_DNAchannel_M2_N960.txt <==
pid DT s
0.250000 8.364717e-01 1.000000
0.240000 3.295409e-01 1.000000
0.230000 3.258011e-02 1.000000
0.220000 1.313895e-03 1.000000
0.210000 2.213895e-05 1.000000

==> Figures/Long/DT_bound_8,4_TVC_DNAchannel_N960.txt <==
pid DT s
0.190000 8.234843e-01 1.000000
0.180000 4.367286e-01 1.000000
0.170000 7.888182e-02 1.000000
0.160000 6.515072e-03 1.000000
0.150000 1.826011e-04 1.000000


==> Figures/Long/DT_bound_8,4_WM_DNAchannel_N960.txt <==
pid DT s
0.160000 9.825203e-01 1.000000
0.150000 7.743584e-01 1.000000
0.140000 3.034092e-01 1.000000
0.130000 4.580428e-02 1.000000
0.120000 3.236109e-03 1.000000
0.110000 6.240594e-05 1.000000


==> Figures/Long/DT_bound_CC_DNA_NumSeq1_N962.txt <==
pid Converse s
0.190000 9.259259e-01 0.010000
0.180000 5.555555e-01 0.010000
0.170000 1.776199e-01 0.010000


==> Figures/Long/DT_bound_CC_DNAchannel_N962.txt <==
pid DT s
0.190000 9.439589e-01 1.000000
0.180000 6.659636e-01 1.000000
0.170000 2.431064e-01 1.000000
0.160000 3.039678e-02 1.000000
0.150000 1.701701e-03 1.000000
0.140000 6.750816e-05 1.000000


==> Figures/Long/DT_bound_DNAchannel_N1000.txt <==
pid DT s
0.190000 8.918423e-01 1.000000
0.180000 4.155590e-01 1.000000
0.170000 1.362082e-01 1.000000
0.160000 9.809508e-03 1.000000
0.150000 3.391415e-04 1.000000


==> Figures/Long/Davey_MacKay_Construction_NonBinary_3,6_LDPC_FFTSPA_DNA_alphabet_BERFER_n240_k120_dv3_dc6_GF16_TVC+RS_nw8_kw4_it1000.txt <==
pins pdel psubs SER FER
1.700000e-01 1.700000e-01 0.000000e+00 3.779499e-01 8.849558e-01
1.600000e-01 1.600000e-01 0.000000e+00 1.834806e-01 5.050505e-01
1.500000e-01 1.500000e-01 0.000000e+00 4.998747e-02 1.503759e-01
1.400000e-01 1.400000e-01 0.000000e+00 3.714581e-03 1.273480e-02
1.300000e-01 1.300000e-01 0.000000e+00 9.242610e-05 4.801356e-04


==> Figures/Long/Davey_MacKay_Construction_NonBinary_3,6_LDPC_FFTSPA_DNA_alphabet_BERFER_n240_k120_dv3_dc6_GF16_TVC_nw8_kw4_it1000.txt <==
pins pdel psubs SER FER
1.800000e-01 1.800000e-01 0.000000e+00 4.326087e-01 8.695652e-01
1.700000e-01 1.700000e-01 0.000000e+00 2.431081e-01 5.405405e-01
1.600000e-01 1.600000e-01 0.000000e+00 7.038136e-02 1.694915e-01
1.500000e-01 1.500000e-01 0.000000e+00 5.769522e-03 1.396063e-02
1.400000e-01 1.400000e-01 0.000000e+00 2.728260e-04 6.293925e-04

==> Figures/Long/Davey_MacKay_Construction_NonBinary_3,6_LDPC_FFTSPA_DNA_alphabet_BERFER_n240_k120_dv3_dc6_GF16_TVC_nw8_kw4_it100_M2.txt <==
pins pdel psubs BER SER FER
2.400000e-01 2.400000e-01 0.000000e+00 2.428319e-01 4.563206e-01 8.474576e-01
2.300000e-01 2.300000e-01 0.000000e+00 1.066676e-01 2.012575e-01 4.504505e-01
2.200000e-01 2.200000e-01 0.000000e+00 5.066676e-03 1.012575e-02 5.231332e-02
2.100000e-01 2.100000e-01 0.000000e+00 1.066676e-04 7.012575e-04 2.713895e-03
2.000000e-01 2.000000e-01 0.000000e+00 1.029479e-09 8.012575e-08 4.583895e-05

==> Figures/Long/Davey_MacKay_Construction_NonBinary_3,6_LDPC_FFTSPA_DNA_alphabet_BERFER_n240_k120_dv4_dc5_GF16_WM_nw8_kw4_it100.txt <==
pins pdel psubs BER SER FER
1.400000e-01 1.400000e-01 0.000000e+00 1.704148e-01 3.212054e-01 8.928571e-01
1.300000e-01 1.300000e-01 0.000000e+00 8.944481e-02 1.679743e-01 5.319149e-01
1.200000e-01 1.200000e-01 0.000000e+00 1.893716e-02 3.549670e-02 1.239157e-01
1.100000e-01 1.100000e-01 0.000000e+00 1.721240e-03 3.259310e-03 1.133016e-02
1.000000e-01 1.000000e-01 0.000000e+00 3.650161e-05 6.848148e-05 2.621301e-04

==> Figures/Relative_to_rate_performance/TVC+RS_DTbound.txt <==
l r
128 0.9333
208 0.9213
400 0.9077
608 0.8907
800 0.8854
960 0.8920
1008 0.895
2000 0.9041

==> Figures/Relative_to_rate_performance/TVC+RS_DTbound2.txt <==
l r
120 0.9695
216 0.9275
408 0.8853
600 0.8947
792 0.8975
960 0.9004
1008 0.9019
1992 0.9080

==> Figures/Relative_to_rate_performance/TVC_DTbound.txt <==
l r
128 0.93
208 0.9023
400 0.8758
608 0.8726
800 0.8745
960 0.8765
1008 0.8827
2000 0.895

==> Figures/Relative_to_rate_performance/TVC_DTbound2.txt <==
l r
120 0.9485
216 0.9157
408 0.8808
600 0.8918
792 0.8946
960 0.8975
1008 0.8993
1992 0.9054

==> Figures/Short/DT_bound_8,4_TVC+RS_DNAchannel_M2_N128.txt <==
pid DT s
0.250000 7.624818e-01 1.000000
0.240000 5.863231e-01 1.000000
0.230000 3.893014e-01 1.000000
0.220000 1.997983e-01 1.000000
0.210000 1.098715e-01 1.000000
0.200000 5.420246e-02 1.000000
0.190000 1.656089e-02 1.000000
0.180000 5.028213e-03 1.000000
0.170000 1.224413e-03 1.000000


==> Figures/Short/DT_bound_8,4_TVC+RS_DNAchannel_N128.txt <==
pid DT s
0.190000 7.529328e-01 1.000000
0.180000 5.847596e-01 1.000000
0.170000 4.074861e-01 1.000000
0.160000 2.649146e-01 1.000000
0.150000 1.511434e-01 1.000000
0.140000 7.521875e-02 1.000000
0.130000 3.163269e-02 1.000000
0.120000 1.292223e-02 1.000000
0.110000 3.878253e-03 1.000000
0.100000 1.252159e-03 1.000000
0.090000 3.239519e-04 1.000000


==> Figures/Short/DT_bound_8,4_TVC_DNAchannel_M2_N128.txt <==
pid DT s
0.250000 5.458984e-01 1.000000
0.240000 3.472601e-01 1.000000
0.230000 1.933698e-01 1.000000
0.220000 9.489476e-02 1.000000
0.210000 4.222514e-02 1.000000
0.200000 1.605128e-02 1.000000
0.190000 4.826415e-03 1.000000
0.180000 1.024035e-03 1.000000


==> Figures/Short/DT_bound_8,4_TVC_DNAchannel_N128.txt <==
pid DT s
0.190000 5.560525e-01 1.000000
0.180000 4.210676e-01 1.000000
0.170000 2.744030e-01 1.000000
0.160000 1.490652e-01 1.000000
0.150000 7.827780e-02 1.000000
0.140000 3.289364e-02 1.000000
0.130000 1.443794e-02 1.000000
0.120000 4.708178e-03 1.000000
0.110000 1.365485e-03 1.000000
0.100000 3.851222e-04 1.000000


==> Figures/Short/DT_bound_8,4_WM_DNAchannel_N128.txt <==
pid DT s
0.160000 7.042643e-01 1.000000
0.150000 5.338188e-01 1.000000
0.140000 4.142505e-01 1.000000
0.130000 2.519536e-01 1.000000
0.120000 1.416972e-01 1.000000
0.110000 7.522635e-02 1.000000
0.100000 3.774556e-02 1.000000
0.090000 1.275006e-02 1.000000
0.080000 4.166628e-03 1.000000
0.070000 1.150701e-03 1.000000
0.060000 2.372363e-04 1.000000

==> Figures/Short/DT_bound_CC_DNAchannel_N130.txt <==
pid DT s
0.190000 6.634151e-01 1.000000
0.180000 4.927775e-01 1.000000
0.170000 3.563588e-01 1.000000
0.160000 2.301365e-01 1.000000
0.150000 1.255503e-01 1.000000
0.140000 6.571542e-02 1.000000
0.130000 2.543452e-02 1.000000
0.120000 9.661830e-03 1.000000
0.110000 3.044997e-03 1.000000
0.100000 8.695184e-04 1.000000

==> Figures/Short/DT_bound_DNAchannel_M1_N128.txt <==
pid DT s
0.190000 6.134556e-01 1.000000
0.180000 4.203424e-01 1.000000
0.170000 2.914741e-01 1.000000
0.160000 1.680514e-01 1.000000
0.150000 7.678081e-02 1.000000
0.140000 3.260879e-02 1.000000
0.130000 1.304732e-02 1.000000
0.120000 4.414364e-03 1.000000
0.110000 1.226541e-03 1.000000


==> Figures/Short/Davey_MacKay_Construction_NonBinary_3,6_LDPC_FFTSPA_DNA_alphabet_BERFER_n30_k15_dv3_dc6_GF16_TVC+RS_nw8_kw4_it1000.txt <==
pins pdel psubs SER FER
1.700000e-01 1.700000e-01 0.000000e+00 3.017204e-01 7.451613e-01
1.600000e-01 1.600000e-01 0.000000e+00 2.402116e-01 5.291005e-01
1.500000e-01 1.500000e-01 0.000000e+00 1.432489e-01 3.164557e-01
1.400000e-01 1.400000e-01 0.000000e+00 9.440860e-02 2.150538e-01
1.300000e-01 1.300000e-01 0.000000e+00 4.264990e-02 9.671180e-02
1.200000e-01 1.200000e-01 0.000000e+00 1.823094e-02 4.266212e-02
1.100000e-01 1.100000e-01 0.000000e+00 6.850008e-03 1.687194e-02
1.000000e-01 1.000000e-01 0.000000e+00 1.358832e-03 3.269042e-03
9.000000e-02 9.000000e-02 0.000000e+00 3.090241e-04 7.642806e-04


==> Figures/Short/Davey_MacKay_Construction_NonBinary_3,6_LDPC_FFTSPA_DNA_alphabet_BERFER_n30_k15_dv3_dc6_GF16_TVC+RS_nw8_kw4_it100_M2.txt <==
pins pdel psubs BER SER FER
2.300000e-01 2.300000e-01 0.000000e+00 1.623418e-01 3.094937e-01 6.329114e-01
2.200000e-01 2.200000e-01 0.000000e+00 1.086941e-01 2.023088e-01 4.329004e-01
2.100000e-01 2.100000e-01 0.000000e+00 5.603248e-02 1.074246e-01 2.320186e-01
2.000000e-01 2.000000e-01 0.000000e+00 3.359674e-02 6.441571e-02 1.436782e-01
1.900000e-01 1.900000e-01 0.000000e+00 1.271862e-02 2.419410e-02 5.144033e-02
1.800000e-01 1.800000e-01 0.000000e+00 4.653308e-03 8.721374e-03 1.908397e-02
1.700000e-01 1.700000e-01 0.000000e+00 1.043995e-03 1.978404e-03 4.383466e-03
1.600000e-01 1.600000e-01 0.000000e+00 2.204089e-04 4.123679e-04 9.379103e-04

==> Figures/Short/Davey_MacKay_Construction_NonBinary_3,6_LDPC_FFTSPA_DNA_alphabet_BERFER_n30_k15_dv3_dc6_GF16_TVC_nw8_kw4_it1000.txt <==
pins pdel psubs SER FER
1.800000e-01 1.800000e-01 0.000000e+00 4.325700e-01 7.633588e-01
1.700000e-01 1.700000e-01 0.000000e+00 3.121756e-01 5.988024e-01
1.600000e-01 1.600000e-01 0.000000e+00 1.773933e-01 3.460208e-01
1.500000e-01 1.500000e-01 0.000000e+00 1.098632e-01 2.159827e-01
1.400000e-01 1.400000e-01 0.000000e+00 5.961619e-02 1.251564e-01
1.300000e-01 1.300000e-01 0.000000e+00 2.687039e-02 5.268704e-02
1.200000e-01 1.200000e-01 0.000000e+00 1.018368e-02 2.025932e-02
1.100000e-01 1.100000e-01 0.000000e+00 2.049169e-03 4.248449e-03
1.000000e-01 0.000000e+00 2.700000e+01 3.333333e-02 9.893741e-04


==> Figures/Short/Davey_MacKay_Construction_NonBinary_3,6_LDPC_FFTSPA_DNA_alphabet_BERFER_n30_k15_dv3_dc6_GF16_TVC_nw8_kw4_it100_M2.txt <==
pins pdel psubs BER SER FER
2.300000e-01 2.300000e-01 0.000000e+00 1.217262e-01 2.327381e-01 4.464286e-01
2.200000e-01 2.200000e-01 0.000000e+00 7.024411e-02 1.303030e-01 2.525253e-01
2.100000e-01 2.100000e-01 0.000000e+00 3.588172e-02 6.726882e-02 1.290323e-01
2.000000e-01 2.000000e-01 0.000000e+00 1.411338e-02 2.618926e-02 5.115090e-02
1.900000e-01 1.900000e-01 0.000000e+00 5.542352e-03 1.048392e-02 1.980590e-02
1.800000e-01 1.800000e-01 0.000000e+00 1.304426e-03 2.483133e-03 4.685157e-03
1.700000e-01 1.700000e-01 0.000000e+00 3.590071e-04 6.762275e-04 1.032685e-03
